Using Kaldi for Automatic Speech Recognition of Conversational Austrian German

As dialogue systems are becoming more and more interactional and social, also the accurate automatic speech recognition (ASR) of conversational speech is of increasing importance. This shifts the focus from short, spontaneous, task-oriented dialogues to the much higher complexity of casual face-to-face conversations. However, the collection and annotation of such conversations is a time-consuming process and data is sparse for this specific speaking style. This paper presents ASR experiments with read and conversational Austrian German as target. In order to deal with having only limited resources available for conversational German and, at the same time, with a large variation among speakers with respect to pronunciation characteristics, we improve a Kaldi-based ASR system by incorporating a (large) knowledge-based pronunciation lexicon, while exploring different data-based methods to restrict the number of pronunciation variants for each lexical entry. We achieve best WER of 0.4% on Austrian German read speech and best average WER of 48.5% on conversational speech. We find that by using our best pronunciation lexicon a similarly high performance can be achieved than by increasing the size of the data used for the language model by approx. 360% to 760%. Our findings indicate that for low-resource scenarios -- despite the general trend in speech technology towards using data-based methods only -- knowledge-based approaches are a successful, efficient method.

==> flowchart_old.tikz <==
\begin{figure*}
\centering
\begin{tikzpicture}[scale=0.50]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, 7.5) {};
		\node [style=none] (1) at (5, 7.5) {};
		\node [style=none] (2) at (5, -5.5) {};
		\node [style=none] (3) at (-5, -5.5) {};
		\node [style=none] (4) at (-3.5, 7) {};
		\node [style=none] (5) at (3.5, 7) {};
		\node [style=none] (6) at (-3.5, 2) {};
		\node [style=none] (7) at (3.5, 2) {};
		\node [style=none] (8) at (-3.5, 1) {};
		\node [style=none] (9) at (-3.5, -1) {};
		\node [style=none] (10) at (3.5, 1) {};
		\node [style=none] (11) at (3.5, -1) {};
		\node [style=none] (12) at (-3.5, -2) {};
		\node [style=none] (13) at (-3.5, -5) {};
		\node [style=none] (14) at (3.5, -5) {};
		\node [style=none] (15) at (3.5, -2) {};
		\node [style=none] (19) at (0, 6.5) {\small Pronunciation Model};
		\node [style=medium box] (20) at (0, 5.5) {\tiny Canonical};
		\node [style=medium box] (21) at (0, 4.5) {\tiny All Variants};
		\node [style=medium box] (22) at (0, 3.5) {\tiny Utilized Variants};
		\node [style=medium box] (23) at (0, 2.5) {\tiny Likely Variants};
		\node [style=none] (24) at (-3.5, 4) {};
		\node [style=none] (25) at (-2, 5.5) {};
		\node [style=none] (26) at (-2, 4.5) {};
		\node [style=none] (27) at (-2, 3.5) {};
		\node [style=none] (28) at (-2, 2.5) {};
		\node [style=none] (29) at (3.5, 4) {};
		\node [style=none] (30) at (2, 5.5) {};
		\node [style=none] (31) at (2, 4.5) {};
		\node [style=none] (32) at (2, 3.5) {};
		\node [style=none] (33) at (2, 2.5) {};
		\node [style=none] (34) at (-5, 4) {};
		\node [style=none] (35) at (5, 4) {};
		\node [style=none] (36) at (0, 0) {\small Acoustic Model};
		\node [style=none] (37) at (-5, 0) {};
		\node [style=none] (38) at (-3.5, 0) {};
		\node [style=none] (39) at (3.5, 0) {};
		\node [style=none] (40) at (5, 0) {};
		\node [style=none] (41) at (0, -2.5) {\small Language Model};
		\node [style=medium box] (42) at (0, -3.5) {\tiny Unchanged};
		\node [style=medium box] (43) at (0, -4.5) {\tiny + Television Subtitles};
		\node [style=none] (44) at (-3.5, -4) {};
		\node [style=none] (45) at (-2, -3.5) {};
		\node [style=none] (46) at (-2, -4.5) {};
		\node [style=none] (47) at (2, -3.5) {};
		\node [style=none] (48) at (2, -4.5) {};
		\node [style=none] (49) at (3.5, -4) {};
		\node [style=none] (50) at (-2, -3.5) {};
		\node [style=none] (51) at (-3.5, -4) {};
		\node [style=none] (52) at (-5, -4) {};
		\node [style=none] (53) at (5, -4) {};
		\node [style=none] (54) at (-5, 0) {};
		\node [style=none] (55) at (-8, 0) {};
		\node [style=none] (56) at (8, 0) {};
		\node [style=none] (57) at (5, 0) {};
		\node [style=none] (58) at (-12, 3) {};
		\node [style=none] (59) at (-8, 3) {};
		\node [style=none] (60) at (-8, -3) {};
		\node [style=none] (61) at (-12, -3) {};
		\node [style=none] (62) at (-10, 2.5) {\small Data};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (3.center) to (2.center);
		\draw (2.center) to (1.center);
		\draw (0.center) to (1.center);
		\draw (4.center) to (6.center);
		\draw (6.center) to (7.center);
		\draw (5.center) to (7.center);
		\draw (4.center) to (5.center);
		\draw [style=arrow right] (24.center) to (26.center);
		\draw [style=dashed arrow right] (24.center) to (25.center);
		\draw [style=dashed arrow right] (24.center) to (27.center);
		\draw [style=dashed arrow right] (24.center) to (28.center);
		\draw [style=dashed arrow right] (30.center) to (29.center);
		\draw [style=dashed arrow right] (32.center) to (29.center);
		\draw [style=dashed arrow right] (33.center) to (29.center);
		\draw [style=arrow right] (31.center) to (29.center);
		\draw [style=big arrow right] (34.center) to (24.center);
		\draw [style=big arrow right] (29.center) to (35.center);
		\draw (8.center) to (10.center);
		\draw (10.center) to (11.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (11.center);
		\draw [style=big arrow right] (37.center) to (38.center);
		\draw [style=big arrow right] (39.center) to (40.center);
		\draw (12.center) to (15.center);
		\draw (15.center) to (14.center);
		\draw (14.center) to (13.center);
		\draw (13.center) to (12.center);
		\draw [style=dashed arrow right] (44.center) to (50.center);
		\draw [style=dashed arrow right] (47.center) to (49.center);
		\draw [style=arrow right] (44.center) to (46.center);
		\draw [style=arrow right] (48.center) to (49.center);
		\draw [style=big arrow right] (52.center) to (51.center);
		\draw [style=big arrow right] (49.center) to (53.center);
		\draw [style=big arrow right] (55.center) to (54.center);
		\draw [style=big arrow right] (57.center) to (56.center);
		\draw (58.center) to (59.center);
		\draw (59.center) to (60.center);
		\draw (60.center) to (61.center);
		\draw (61.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}
\caption{flowchart}
\end{figure*}
